Rotationally Driven Ultraviolet Emission of Red Giant Stars

Main sequence stars exhibit a clear rotation-activity relationship, in which rapidly rotating stars drive strong chromospheric/coronal ultraviolet and X-ray emission. While the vast majority of red giant stars are inactive, a few percent exhibit strong ultraviolet emission. Here we use a sample of 133 red giant stars observed by SDSS APOGEE and GALEX to demonstrate an empirical relationship between NUV excess and rotational velocity (vsini). Beyond this simple relationship, we find that NUV excess also correlates with rotation period and with Rossby number in a manner that shares broadly similar trends to those found in M dwarfs, including activity saturation among rapid rotators. Our data also suggest that the most extremely rapidly rotating giants may exhibit so-called "super-saturation", which could be caused by centrifugal stripping of these stars rotating at a high fraction of breakup speed. As an example application of our empirical rotation-activity relation, we demonstrate that the NUV emission observed from a recently reported system comprising a red giant with a black hole companion is fully consistent with arising from the rapidly rotating red giant in that system. Most fundamentally, our findings suggest a common origin of chromospheric activity in rotation and convection for cool stars from main sequence to red giant stages of evolution.

==> ref_response.txt <==
We thank the referee for their thoughtful and careful review of our manuscript. Their questions and comments about our original submission inspired a host of changes that we believe have improved the paper for the better. Indeed, the referee's suggestion that we more closely examine our results in the context of canonical rotation-activity relations for dwarf stars has led us to significantly alter the framing of the major results. 

We have carefully considered each of the referee's points, and we respond to each below. However, because of the substantial changes to the paper overall as noted above, we have not attempted to mark the changes in the text, and in some cases we simply note that the comment no longer applies. 

We respectfully request that the paper be reconsidered for publication in the Journal. 


---------------------------------------------------------------------- 
Referee Report 
The paper presents the results of a study about the possible dependence of NUV emission on stellar rotation for a sample of 263 red giant stars in the SDSS APOGEE survey. The authors derive GALES NUV flux excesses with respect to a nominal photospheric basal level, and investigate correlations with rotation velocities based on APOGEE spectra. Correlations are also searched with rotation periods computed from estimated stellar radii.

The main result of the paper is that the giant stars in the sample show and activity-rotation relationship similar to that of red dwarfs powered by a magnetic dynamo, but with no evidence of saturation for fast rotators. An application of the results to the case of BH-giant star binary system is also presented. 

The results of the study are somewhat surprising, and require a more careful and clear discussion of the analysis. Methods, assumptions and uncertainties need to be better described as well. Therefore, I cannot recommend publication until the following issues are addressed.

------------

Sect. 2.1

The authors selected a relatively large sample of red giant branch (RGB) and red clump (RC) stars with loose constraints on effective temperature and more stringent constraints on surface gravity, including both putative single stars and binaries. With the limited information given in the paper and the lack of an HR diagram, it is difficult to understand what stellar masses and evolutionary stages have been sampled. This is relevant to the issue of activity in giant stars, extensively explored in the past with X-ray and UV observations (Maggio et al. 1990, Haisch et al. 1990, Pizzolato et al. 2000). A better characterization of the sample is recommended.

RESPONSE: [In Sect. 2.2] Added Observational HR-Diagram (new Figure 2) to better depict sampled parameter space. Note: Also altered Figure 1 to be more aesthetically pleasing.


It would also be useful to know what percentage of the stars in each of the two TGAS and RV subsamples are classified as RGB rather than RC giants.

RESPONSE: Added text detailing the starting RGB and RC fraction in both our nominal samples.


The rotational velocities for the sample stars, based on APOGEE spectra, derived with the procedure by Tayar et al. (2015), appears to be one of the major results, but there is no table in the paper with these data. Moreover, it is not clear what is the dispersion of v sini values derived from the three spectral regions in the different APOGEE detectors, and what is the final uncertainty on these important new measurements.

RESPONSE: [Ref at start of Sect. 2] Included a table containing photometric and spectral data for a portion of our study sample. The full table is in machine-readable form. 

------------

Sect. 2.3
The authors define an excess NUV emission with respect to a locus in the NUV-J vs. J-Ks color-color diagram determined for "Taurus T and Upper Scorpius field stars." 
First, the (general) validity of this locus is not also discussed for the giant stars in the present sample.

RESPONSE: We realize now that our repeated references to Taurus T and Upper Scorpius were very confusing and distracting. In fact, the locus is based entirely on an empirical determination from Milky Way field stars. Quoting from Findeisen & Hillenbrand (2010): "Since atmosphere models are not well tested in the ultraviolet, we did not rely on them to determine the precise position of the stellar locus. Instead, we used the population of field stars, a mixture of dwarfs and giants, to define an empirical UV − J versus J − K locus." We have adjusted the text to no longer refer to Taurus and Upper Scorpius since these are not pertinent, and instead we have added text explaining that the empirical locus is based on a field sample representative of both dwarfs and giants. 


Second, the locus defined in Eq. (1) apparently suffers of a huge uncertainty on the slope (10.36 +- 80.07) which is not taken into account. I checked the original paper by Findeisen & Hillenbrand (2010), and I guess there was a misprint in the reported uncertainty. 

RESPONSE: The uncertainty in Eq. (1) was indeed at typo and has been corrected to the proper value of 0.07.


Third, it is not clear why stars BELOW the locus are considered as having an excess NUV emission, rather than just being compatible with the expected photospheric level. Inclusion of these stars in the correlations may be misleading.

RESPONSE: As the locus was derived observationally we expect a certain level of scatter to exist for even a set of zero excess stars. We do not exclude stars beneath the locus from our linear regression because the scatter above the locus would arguably bias our result. More generally, we believe that inclusion of the full observational scatter in our fits is the more statistically appropriate thing to do here. We have added a sentence to clarify this in the text. 


Fig. 5 [Now Fig. 6] shows that stars in the RV subsample have larger NUV excesses, but it is not clear whether this is due to their preferential classification as RGB giants rather than RC stars. This issue is in fact related to the characterization of the sample addressed above.

RESPONSE: Our original explanation was too simplistic. We have now rewritten the paragraph to more fully describe the relationships between evolutionary status, rotation, and binarity. 


Sect. 3.1
The issue here is related to the search of a linear relationship between NUV excesses (in magnitudes) and v sini. This is a formally different analytic dependence with respect to the linear relationship between NUV excess and log(Prot) explored in the Sect. 3.2. The choice of a linear scale in v sini implies that most points are clustered at one extreme of the correlation line, especially for the stars in the TGAS subsample. 

RESPONSE: [Fig. 7] We have added an additional fit as a function of log(vsini) for more direct comparison to the later fit versus log(Prot).  


Moreover, since the authors are exploring the hypothesis that NUV excess are related to magnetic dynamo activity, it is worthy to mention what is the most appropriate relationship: note that for late-type main-sequence stars and slightly evolved giants several other functional forms have been considered, including log(L_NUV)/log(L_bol) vs. log(Prot).

RESPONSE: Removed this figure.



The authors explore also a dependence of the relationships on metallicity, stellar mass (how derived?), radius, and [C/N] ratio, but the values of these parameters are not reported. It would be useful to consider also possible residual dependences on Teff and log g, which might result if the locus in Eq. (1) is not adequate to define the photospheric basal level of the giants in the selected sample. 


RESPONSE: Added sentence and equation about calculating mass and expanded our correlation matrix to include temp and logg.


Sect. 3.2
I guess that the x variable in Eq. (6) should be log(Prot/sin i) rather than just Prot/sin i. Here again it is worth explaining why the authors prefer such a different analytical form, with respect to the case of the NUV excess vs. v sini relationship.

RESPONSE: [Now Sect. 3.1] No longer a linear fit, plot shown of piecewise fit. 

The x variable typo in Eq. (6) has been corrected  to log(Prot/sin i).


Sect. 4.1.1
In examining the case of low-mass main-sequence stars, the authors exclude stars with "anomalously low NUV excess (> 1)." As already noted above, I consider these stars as not having any excess. On the other hand, their position in Fig. 8 (upper panel) recalls the long-period low-activity stars in the non-saturated branch of the Stelzer et al. (2016) sample (their Fig. 15). The authors should explain why they have performed this selection on the M dwarf sample, but not in their original giant star sample, and whether the stars with NUV excess > 1 actually show any enhanced emission with respect to the natural photospheric level.

RESPONSE: We have significantly reworked the text. Indeed, not only do we no longer remove the "anomalous" stars, we now show what we believe to be compelling evidence for the type of behavior that the referee alerted us to in Stelzer et al. 


Sect. 4.1.2
The authors do not find any evidence of saturation in their data, based on Fig.9. However, I do not understand the presence of stars with very low log L_NUV at short periods, which apparently are not present in Fig. 7 (where essentially no point exists with NUV excess < 0 and Prot < 30d).

Moreover, the activity saturation in late-type stars is best observed using log(L_XUV/L_bol) as activity index. The normalization for the bolometric luminosity is crucial in this respect, especially if stars with different masses and hence Teff are considered.

The implication on the limiting surface area as the cause for saturation in M stars, appears to be not granted at this stage, since M stars are not the main focus of the research. In fact, there is observational evidence that saturated late-type stars do show rotational modulation of their XUV emission, indicating that saturation is not just a matter of surface filling factor of active regions.

RESPONSE: Please see our response to the previous comment. Again, we have significantly reworked the text, and the referee's suggestions have turned out to be enormously fruitful. 


In conclusion, the statement that RGB and RC stars show an activity driven by a solar-type dynamo is quite surprising, given the lack of substantial XUV emission for giants later than about K0-1 type. It has been speculated that giants may retain a sort of chromospheric emission and low-temperature coronae, but such a statement has not been backed by sufficient observational data, to my knowledge. The present work would be very far reaching if the authors can prove that there is indeed an excess NUV emission, but a much more robust and detailed analysis of the sample and of the data is required, in my opinion.

Minor points:
Fig. 4: Quantiles of the boxplot should be indicated, as well as the meaning of the most extreme values.

RESPONSE: [Now Fig. 5] We now give quartile values in plot caption and describe outliers more thoroughly in text.

Fig. 6: Most of the lower half of the plots is filed with the legend, while data are too much compressed in the Y axis, and the figures is difficult to read (in particular the color scale of the metallicity).

RESPONSE: [Now Fig. 7] Fixed. 


In Eq.(7) I guess that x should be = log Prot.

RESPONSE: This equation was no longer needed and removed.


----

Comment from AAS Statistics Editor:

The confidence bands for linear regressions in Figs 7, 8, 10 & 11 appear to be X-shaped representing uncertainties in slope. This is incorrect: they should be hyperbolae representing uncertainties in slope and intercept.

RESPONSE: The linear fits have been fixed as suggested by the statistics editor. 


==> ref_response2.txt <==
We thank the referee for their thoughtful and careful review of our manuscript. We have carefully considered each of the referee's points, and we respond to each below. Each of the changes has been indicated in the manuscript with red font. We respectfully request that the paper be reconsidered for publication in the Journal. 


---------------------------------------------------------------------------------
Referee Report

The revised paper included important changes in the analysis of the data and in the conclusions, following the suggestions in my first report. In particular, the authors now claim activity saturation and possibly "super-saturation" for the most rapid rotators in their sample. These changes motivated a fresh re-evaluation of the entire work.

While I appreciate the effort by the authors, I am still puzzled by the results, possibly even more than before. On the other hand, I think the work may warrant the publication if the authors will address the new issues described below.

The first crucial point to clarify is the reliability of the measured rotational velocities, and the nature of truly fast rotators in the selected sample. This issue stems from the evidence - derived from the new version of Fig. 7 - that more than half of the sample stars appear to have rotational velocities greater than ~10 km/s, and up to about 60 km/s for the Red Clump giants, or up to ~80 km/s for the RGB sub-sample. This high fraction of fast rotators is surprising, although previous hints in the literature are indeed available.

In this respect, my advice is twofold:
a) recall in the text the main causes of line broadening taken into account in deriving the rotational velocities (e.g. turbulence);
b) compare the distributions of v sini in the present work with previous surveys (e.g. Carney et al. 2003, Massarotti et al. 2008, Ceillier et al. 2017), in order to clarify possible observational biases.

RESPONSE: The referee's understandable confusion caused us to realize that we never explicitly stated in the paper that we have removed all very slow rotating giants (i.e., those with no measurable line broadening) so as to not be completely dominated by the vast majority of giants that are essentially non-rotating. This crucial information should make our vsini distributions much less surprising. We have added in a sentence explaining this in Section 2.1.


Since fast rotators are now suggested to be in the saturated or super-saturated activity regime, it is worthy to assess their fraction in the studied sub-samples, and discuss their evolutionary origin, taking into account the likelihood that the observed NUV excess could be due to the presence of an unseen companion.

RESPONSE: This is a good suggestion. Using the empirical results of Findeisen & Hillenbrand (2010), active K and M dwarfs of similar J-K color to our giants can exhibit NUV-J excesses as large as -3.5 mag. If we assume that a typical giant in our sample is inactive but has such an active companion, we can calculate what would be the observed NUV-J excess. The result is that a very active dwarf companion would result in an apparent NUV-J excess of about -0.01 mag, and cannot explain the observed excesses that are as large as -3 mag in some cases. We have added this good suggestion from the referee to Section 2.3. 


The second major point regards the identification of stars with a true NUV excess. In the first report I asked the authors to reconsider the stars below the basal locus in the NUV-J vs. J-K color plane. I am not convinced by the reply of the authors that such stars were not excluded "from our linear regression because the scatter above the locus would arguably bias our results," and "that inclusion of the full observational scatter in our fits is the more statistically appropriate thing to do." In fact, in their original paper, Findeisen & Hillenbrand (2010) identify their sample of UV excess sources as those differing by a certain number of standard deviations from the main stellar locus, which translates to the smallest excess that can reliably detected: 1.6 NUV magnitudes, for a 3sigma or larger excess, or 2.6 NUV magnitudes, for a 5sigma or larger excess.
A similar criterion should be applied in the present paper.

RESPONSE: We agree with the referee that if our main goal was simply to identify stars with large amounts of stellar activity, we could simply adopt a threshold such as 3sigma displacement from the basal NUV color locus. However, we attempt in this work to characterize with a proper statistical regression analysis the general trend of color (NUV excess) with rotation; as such, the exclusion of scatter about the zero excess line would bias our regression and would invalidate it, causing a non-representative fraction of stars in real samples to appear to scatter much farther below the regression than is truly the case. We respect the referee's point, however, that this distinction of intent and usage should be made more explicit. Therefore we have added a full paragraph to help clarify the above, including guidance to the reader for identification of significantly active stars following the referee's suggestion.


-----------------------
In the following, please also consider these other relatively minor points:

Sect. 2.1, Table 1
I noticed several measurements that should be actually considered as upper limits, given the relatively large uncertainties. They should be treated as such in the statistical analysis.

RESPONSE: To improve quality we have removed all stars from the sample that had an uncertainty in vsini greater than the vsini measurement and have stated this in the text.


Sect. 2.3
I expected to see here a comparison of NUV and v sini distributions (box-plots) also for the "Field (single)" and "RV_var (binary)" samples. These samples, defined in Sect. 2.1, are better suited to understanding how much the differences in rotational velocity are due to binarity rather than evolutionary state or stellar mass.

RESPONSE: We have added the boxplots of the respective subsamples. We believe it shows quite clearly the overlap between evolutionary states (RGB & RC) and starting samples (RV & Field).


Fig. 4 has a very poor quality.

RESPONSE: We have enlarged the figure to hopefully improve readability. In any case, we will work with the Journal's production team to ensure a publication-quality version for this and all figures. 


In Fig. 6, top panel, the distributions should take into account upper limits in vsin i (see my comment above).

RESPONSE: See above, we have now eliminated any stars whose vsini measurements are not significant, hence there are no longer any stars with upper limits included in the sample. 


---------------------
Sect. 3.1 and Fig. 8
Piecewise linear fitting results are not reported in a quantitative way. Judging from the parallel confidence regions in Fig. 8, I guess that slopes were taken fixed for both saturated and non-saturated stars, providing uncertainties only along the Y-axis. The caption indicates black lines depicting the best fit for the combined RGB+RC sample, but I see 2 black lines in each plot. Why?

RESPONSE: Dual black lines were originally meant to show confidence bands for the complete sample. For readability reasons we decided to remove subsample fits and confidence bands from the figure.


Moreover, it is unclear why the two fitting results in Fig. 8 should differ so much in the number of stars considered in the saturated regime: about 7 stars if Prot is considered, but 20-30 if the Rossby number is preferred. This is possibly due to having artificially fixed the threshold values in the two activity parameters, rather than leaving it as a free parameter in the fit.

RESPONSE: We have recalculated the convective turnover time (tau_conv) that goes into the Rossby number calculation using an empirically calibrated relation from Basri (1987), and found a much better result. Now we see good consistency whether we fixed to Mdwarf rotation period or Rossby number.


In any case, saturated stars require a special scrutiny to understand their evolutionary state (could be first crossing intermediate mass stars just arrived at the base of the red giant branch? or maybe relatively younger stars with a recently developed convection zone?). In this respect, it would be useful also to understand their classification in terms of binarity.

RESPONSE: To help understand the distribution of evolutionary state across saturation regimes we indicate membership in the RV set (binaries) with triangle markers in all relevant saturation plots.


-------------------

Sect. 3.2
The inverse relation for predicting the rotational velocity from the NUV excess should take into account that fast rotating stars could be in the saturated regime. At the moment, the accuracy of predicted rotation rates does not appear sufficiently good, given that 4 stars out of 20 in the control sample resulted in predicted v sini considered untrustworthy.

RESPONSE: After reproducing predicted v sini measures for DR14 giants we found the scatter to be too large for meaningful predictions. Due to this we decided to remove this subject from the paper.


------------------

Sect. 4.1.3
The nature of the stars in the "super-saturation" regime requires a closer inspection. Since they are RGB stars, I guess they are also in the RV_var sample. Is this the case? Fast-rotating binary stars are extreme, possibly interacting objects. The meaning of a "saturation" level should be properly investigated.

REPSONSE: As shown now more clearly in the revised Figure 11, it appears that perhaps 2 of the 4 stars in the super-saturated regime are RV_var stars, however they are not the most extreme in the sample. 


In conclusion, I agree that the selected sample shows an intriguing number of fast rotators with a NUV excess possibly linked to rotation, but the robustness of this conclusion from a statistical point of view and the nature of these objects warrant some further work before publication.



==> ref_response3.txt <==
Referee Report
The second revised version of the paper addressed all the issues raised in my previous reports.
On the other hand, the implications of the work need to be stated more clearly, in my opinion. In fact, magnetic activity results a characteristic of a very small fraction of evolved stars, which manage to retain relatively high rotation
rates. Binarity is likely the most common cause of this "anomaly," with respect to the vast majority of inactive red giant stars. Together with convective motion, always at work in late-type stars, rotation is a well-known key ingredient for magnetic dynamo action. Hence, no surprise.

Response: We thank the referee for their thoughtful and careful review of our manuscript. We have carefully considered each of the referee's points, and we respond to each below. Each of the changes has been indicated in the manuscript with red font. We respectfully request that the paper be reconsidered for publication in the Journal. 


I feel that the work can be published after taking into account my suggestions and remarks, detailed below:

Abstract
I suggest adding a quantitative estimate of the "small fraction" of active red giant stars.

RESPONSE: We replaced "small fraction" with "few percent which is in agreement with literature values that are cited in the text.

The last sentence should be modified to include convection, together with rotation, as the origin of chromospheric activity powered by dynamo action. I would remove "coronal", since the presence of NUV excess does not necessarily imply substantial coronal heating and plasma emission measure, required for important levels of high-energy radiation from outer stellar atmospheres (not studied in this work).

RESPONSE: We agree with this point and have removed the word coronal as the referee suggests.

Sect. 2.1, last four sentences.
The sentence starting with "Specifically" appears redundant and abstruse.
Please clarify.

RESPONSE: We concede to the referee that the sentence is unnecessary and have removed it from the text.

The "vast majority of very slowly rotating giants" should be quantified. I also suggest to clarify that your primary selection criterion is "measurable v sin i", and not activity (NUV excess). In this respect, the selected sample is strongly biased toward the most extreme outliers of a population of slowly rotating inactive stars.

RESPONSE: We have included the percentage of rejected stars from the Field sample and cited literature that has found comparable percentage for inactive stars.

Sect. 2.3
I remain worried that the inclusion of stars with no significant NUV excess may adversely leverage the correlation analyses. My advice is to let the reader judge the possible effect either by quantifying the number of stars "that are 3sigma above
our adopted locus" (minimum request), and/or to report results of the regression analysis with rotation for the subsample of truly active giants (optimal information).

RESPONSE: We continue to respectfully disagree with the referee that keeping the stars that appear to have no noticeable excess or scatter to "negative" excess is inappropriate and argue that those stars still preserve statistical trends we are interested in. Furthermore since the determination of "truly active" stars based on NUV excess would have to on some level be arbitrarily chosen we have decided to leave the exercise to future work or to the reader if they are interested.

RESPONSE: We added text stating the blue color bar is a scale for vsini in units of km/s to the caption.

I appreciated the evaluation of the expected NUV-J excess for active K and M dwarfs of similar J-R color. On the other hand, the second last sentence in Sect. 2.3 suggests that the lower number of active stars in the RC subsample could be due to their lower mass and more evolved evolutionary stage, while the reason could simply be the predominance of binaries among the RGB stars (as it is already stated in the last sentence, for the RVvar subsample). In fact, the last sentence in Sect. 3 reveals "no significant difference between the RGB and RC phases", i.e. "only a weak dependence on evolutionary state" ("if any", I would say). The key parameter rests rotation (+ convection), in any case.

RESPONSE: We have added in a sentence to convey to the reader that it is unlikely for red clump stars have close companions and that is consistent with their NUV excess distribution as well.

Fig. 5
Please indicate the boxplot quantiles in the caption of Fig. 5.
I also suggest renaming "RVvar/Binary" relative boxplots, because "RVvar" is often used in the text.
Finally, it would be useful to show in red the boxplots for the RC subsample in Fig. 5, to ease identification with the red symbols in Fig. 4.

RESPONSE: Replaced "Binary" with "RVvar/Binary" and defined the quantiles with the inter-quartile range in the caption.

Fig. 6
Use "RVvar/Binary" and "Field" labels in the legend of the bottom figure, consistently with Fig. 5.

RESPONSE: Replaced "RV" with "RVvar/Binary" and "TGAS" with "Field".

Sect. 3
Results of correlation analyses are reported in Eq. 4 only for the full combined sample, while other relevant best-fit relations for the RVvar and "field" subsamples are reported in the caption of Fig. 7. I suggest to move all these results in the main text.

RESPONSE: We have removed all the equations from the subplots and added each one in the text.

In Fig. 7, use "RVvar/Binary" label in the top panel and in the caption, as elsewhere in the paper. Move the equations from the caption to the main text.

RESPONSE: We replaced "RVvar" with "RVvar/Binary" and have removed all the equations from the subplots and added each one in the text.

Reading your last reply, I realized that the choice of the correct relation between Teff and turnover time is crucial for obtaining consistent identifications of saturated stars in the plots vs. Prot or vs. Rossby number. It is worth warning the reader that evolved stars exhibit qualitatively different interior properties than do main-sequence stars of similar Teff, and the Basri (1987) empirical relation is appropriate for the present study (although more recent formulations exist, e.g. Gunn et al. 1998; Cranmer and Saar 2011).

RESPONSE: For clarity we have added a sentence to make the reader aware that evolved stars have significantly different interior properties compared to the main sequence.

In this respect, it is not clear the meaning of the new sentence you have added:
"Eq. 7 was used to convert to expected giant branch period and Rossby number saturation thresholds at given M dwarf Rossby number and saturation thresholds respectively".
A different wording is employed in the caption of Fig. 8, but the meaning of "calibrated" remains unclear.
I guess this is related to the different way in which convective turnover times are computed for dwarfs and giants, but the rationale for the operation should be described more explicitly.

RESPONSE: We have rewritten this sentence and the following in an effort to more clearly and explicitly explain the analysis.

There are two more issues regarding the comparison with M dwarfs.
Regarding the thresholds, Stelzer et al. (2016) noticed that NUV saturation seems to hold up to periods of about 40d in K and early-M dwarfs, way beyond the critical period of 10d suggested by other activity indicators. They do not determine this threshold for the subsample with available GALEX photometry, possibly because only 19 stars have reliable rotational periods. I strongly suggest a comment on the reliability of the assumption that NUV excess emission from giant stars
saturates at log Prot=1 and log Ro=-1.
The second issue is related to the use of NUV excesses rather than luminosities. In fact, most of the M dwarfs in Fig. 9 appear to have NUV defects (positive displacements relative to the adopted locus). This occurrence may imply that the locus is less adequate for M dwarfs than for giants. Another possibility is that only M dwarfs with reliable rotational periods should be considered. Any comment?

RESPONSE: A comment was added to inform the reader that while the M~dwarf threshold has been well determined in X-ray it is only tentatively identified in NUV. We also followed the excellent suggestion of the referee to remove M~dwarfs flagged to have questionable periods. An additional M~dwarf was also removed for having a period significantly longer than the observing window. These fixes removed the majority of our "low" excess stars and yielded a cleaner result.

Fig. 9
Remove equation from caption, it is already in the text (Eq. 8).

RESPONSE: Removed the equation.

Sect. 4.1.4
Many of the arguments and concluding remarks here are also repeated in Sect. 5, which is the most appropriate location for summary and conclusions. The text can be reduced.

RESPONSE: We make the case that although some of the information is repeated that it might be beneficial for reader who may not read the text in its entirety.

In this section also you introduced the inference that NUV excesses are related to coronal structures, while they are just a chromospheric indicator. High-energy emission from hotter (coronal) plasma is not addressed in this work, and the existence of enhanced chromospheric emission does not necessarily imply an equally important coronal heating.

RESPONSE: We agree with this point and have removed references to the corona.

Sect. 5
I would emphasize that convection, together with rotation, are the drivers of magnetic activity. In fact, the Rossby number is often a better activity proxy than rotation period alone.

RESPONSE: Have added in convection in the concluding sentence.

In conclusion, I suggest a deeper investigation of the few RC giants with large rotational velocities. Most of the stars in the RC subsample are slow-rotating, putatively single stars, and appear to show no significant NUV excess. Only 4-5 of them
have high vsini and NUV excesses (Fig. 7). I bet they are actually binaries, like the majority of the RGB stars. I would love to learn a different way in which truly single stars can retain high rotation rates in the RC or RGB phases, in spite of the possible magnetic braking during main-sequence phases and large increase of the moment of inertia after turn-off point.

==> ref_response3_kgs.txt <==
We thank the referee for their thoughtful and careful review of our manuscript. We have carefully considered each of the referee's points, and we respond to each below. Each of the changes has been indicated in the manuscript with red font. We respectfully request that the paper be reconsidered for publication in the Journal. 



Referee Report
The second revised version of the paper addressed all the issues raised in my previous reports.
On the other hand, the implications of the work need to be stated more clearly, in my opinion. In fact, magnetic activity results a characteristic of a very small fraction of evolved stars, which manage to retain relatively high rotation
rates. Binarity is likely the most common cause of this "anomaly," with respect to the vast majority of inactive red giant stars. Together with convective motion, always at work in late-type stars, rotation is a well-known key ingredient for magnetic dynamo action. Hence, no surprise.


I feel that the work can be published after taking into account my suggestions and remarks, detailed below:

Abstract
I suggest adding a quantitative estimate of the "small fraction" of active red giant stars.

RESPONSE: We replaced "small fraction" with "few percent" which is in agreement with literature values that are cited in the text.


The last sentence should be modified to include convection, together with rotation, as the origin of chromospheric activity powered by dynamo action. I would remove "coronal", since the presence of NUV excess does not necessarily imply substantial coronal heating and plasma emission measure, required for important levels of high-energy radiation from outer stellar atmospheres (not studied in this work).

RESPONSE: We have added the word convection and removed the word coronal as the referee suggests.


Sect. 2.1, last four sentences.
The sentence starting with "Specifically" appears redundant and abstruse.
Please clarify.

RESPONSE: The sentence is no longer necessary and we have removed it from the text.


The "vast majority of very slowly rotating giants" should be quantified. I also suggest to clarify that your primary selection criterion is "measurable v sin i", and not activity (NUV excess). In this respect, the selected sample is strongly biased toward the most extreme outliers of a population of slowly rotating inactive stars.

RESPONSE: We have included the percentage of rejected stars from the Field sample and cited literature that has found comparable percentage for inactive stars.


Sect. 2.3
I remain worried that the inclusion of stars with no significant NUV excess may adversely leverage the correlation analyses. My advice is to let the reader judge the possible effect either by quantifying the number of stars "that are 3sigma above
our adopted locus" (minimum request), and/or to report results of the regression analysis with rotation for the subsample of truly active giants (optimal information).

RESPONSE: We have added the number of stars that are significantly above the locus. We again respectfully disagree with the referee that we should clip the stars that appear to have no noticeable excess, and we maintain that inclusion of those stars correctly preserves the statistical trends. 


Please indicate the blue color scale in the caption of Fig. 4.

RESPONSE: We added text stating the blue color bar is a scale for vsini in units of km/s to the caption.


I appreciated the evaluation of the expected NUV-J excess for active K and M dwarfs of similar J-R color. On the other hand, the second last sentence in Sect. 2.3 suggests that the lower number of active stars in the RC subsample could be due to their lower mass and more evolved evolutionary stage, while the reason could simply be the predominance of binaries among the RGB stars (as it is already stated in the last sentence, for the RVvar subsample). In fact, the last sentence in Sect. 3 reveals "no significant difference between the RGB and RC phases", i.e. "only a weak dependence on evolutionary state" ("if any", I would say). The key parameter rests rotation (+ convection), in any case.

RESPONSE: We have added in a sentence to convey to the reader that it is unlikely for red clump stars have close companions and that is consistent with their NUV excess distribution as well.


Fig. 5
Please indicate the boxplot quantiles in the caption of Fig. 5.
I also suggest renaming "RVvar/Binary" relative boxplots, because "RVvar" is often used in the text.
Finally, it would be useful to show in red the boxplots for the RC subsample in Fig. 5, to ease identification with the red symbols in Fig. 4.

RESPONSE: Replaced "Binary" with "RVvar/Binary" and defined the quantiles with the inter-quartile range in the caption.


Fig. 6
Use "RVvar/Binary" and "Field" labels in the legend of the bottom figure, consistently with Fig. 5.

RESPONSE: Replaced "RV" with "RVvar/Binary" and "TGAS" with "Field".


Sect. 3
Results of correlation analyses are reported in Eq. 4 only for the full combined sample, while other relevant best-fit relations for the RVvar and "field" subsamples are reported in the caption of Fig. 7. I suggest to move all these results in the main text.

RESPONSE: We have removed all the equations from the subplots and added each one in the text.


In Fig. 7, use "RVvar/Binary" label in the top panel and in the caption, as elsewhere in the paper. Move the equations from the caption to the main text.

RESPONSE: We replaced "RVvar" with "RVvar/Binary" and have removed all the equations from the subplots and added each one in the text.


Reading your last reply, I realized that the choice of the correct relation between Teff and turnover time is crucial for obtaining consistent identifications of saturated stars in the plots vs. Prot or vs. Rossby number. It is worth warning the reader that evolved stars exhibit qualitatively different interior properties than do main-sequence stars of similar Teff, and the Basri (1987) empirical relation is appropriate for the present study (although more recent formulations exist, e.g. Gunn et al. 1998; Cranmer and Saar 2011).

RESPONSE: For clarity we have added a sentence to make the reader aware that evolved stars have significantly different interior properties compared to the main sequence.


In this respect, it is not clear the meaning of the new sentence you have added:
"Eq. 7 was used to convert to expected giant branch period and Rossby number saturation thresholds at given M dwarf Rossby number and saturation thresholds respectively".
A different wording is employed in the caption of Fig. 8, but the meaning of "calibrated" remains unclear.
I guess this is related to the different way in which convective turnover times are computed for dwarfs and giants, but the rationale for the operation should be described more explicitly.

RESPONSE: We have rewritten this sentence and the following in an effort to more clearly and explicitly explain the analysis.


There are two more issues regarding the comparison with M dwarfs.
Regarding the thresholds, Stelzer et al. (2016) noticed that NUV saturation seems to hold up to periods of about 40d in K and early-M dwarfs, way beyond the critical period of 10d suggested by other activity indicators. They do not determine this threshold for the subsample with available GALEX photometry, possibly because only 19 stars have reliable rotational periods. I strongly suggest a comment on the reliability of the assumption that NUV excess emission from giant stars
saturates at log Prot=1 and log Ro=-1.
The second issue is related to the use of NUV excesses rather than luminosities. In fact, most of the M dwarfs in Fig. 9 appear to have NUV defects (positive displacements relative to the adopted locus). This occurrence may imply that the locus is less adequate for M dwarfs than for giants. Another possibility is that only M dwarfs with reliable rotational periods should be considered. Any comment?

RESPONSE: A comment was added to inform the reader that while the M~dwarf threshold has been well determined in X-ray it is only tentatively identified in NUV. We also followed the excellent suggestion of the referee to remove M~dwarfs flagged to have questionable periods. An additional M~dwarf was also removed for having a period significantly longer than the observing window. These fixes removed the majority of our anomalous stars and yielded a cleaner result.


Fig. 9
Remove equation from caption, it is already in the text (Eq. 8).

RESPONSE: Removed the equation from the caption.


Sect. 4.1.4
Many of the arguments and concluding remarks here are also repeated in Sect. 5, which is the most appropriate location for summary and conclusions. The text can be reduced.

RESPONSE: We have revisited the summary and we believe that although some of the information is repeated, such is to be expected for an appropriate recapitulation of the main points of the paper.


In this section also you introduced the inference that NUV excesses are related to coronal structures, while they are just a chromospheric indicator. High-energy emission from hotter (coronal) plasma is not addressed in this work, and the existence of enhanced chromospheric emission does not necessarily imply an equally important coronal heating.

RESPONSE: We agree with this point and have removed references to the corona.


Sect. 5
I would emphasize that convection, together with rotation, are the drivers of magnetic activity. In fact, the Rossby number is often a better activity proxy than rotation period alone.

RESPONSE: We have added convection in the concluding sentence.


In conclusion, I suggest a deeper investigation of the few RC giants with large rotational velocities. Most of the stars in the RC subsample are slow-rotating, putatively single stars, and appear to show no significant NUV excess. Only 4-5 of them
have high vsini and NUV excesses (Fig. 7). I bet they are actually binaries, like the majority of the RGB stars. I would love to learn a different way in which truly single stars can retain high rotation rates in the RC or RGB phases, in spite of the possible magnetic braking during main-sequence phases and large increase of the moment of inertia after turn-off point.

RESPONSE: We agree that the high excess RC stars are likely binaries and thus interesting systems for future characterization. We again thank the referee for their multiple careful readings, and we have added a note to this effect in the acknowledgments. 

